SQWA: Stochastic Quantized Weight Averaging for Improving the Generalization Capability of Low-Precision Deep Neural Networks

Designing a deep neural network (DNN) with good generalization capability is a complex process especially when the weights are severely quantized. Model averaging is a promising approach for achieving the good generalization capability of DNNs, especially when the loss surface for training contains many sharp minima. We present a new quantized neural network optimization approach, stochastic quantized weight averaging (SQWA), to design low-precision DNNs with good generalization capability using model averaging. The proposed approach includes (1) floating-point model training, (2) direct quantization of weights, (3) capturing multiple low-precision models during retraining with cyclical learning rates, (4) averaging the captured models, and (5) re-quantizing the averaged model and fine-tuning it with low-learning rates. Additionally, we present a loss-visualization technique on the quantized weight domain to clearly elucidate the behavior of the proposed method. Visualization results indicate that a quantized DNN (QDNN) optimized with the proposed approach is located near the center of the flat minimum in the loss surface. With SQWA training, we achieved state-of-the-art results for 2-bit QDNNs on CIFAR-100 and ImageNet datasets. Although we only employed a uniform quantization scheme for the sake of implementation in VLSI or low-precision neural processing units, the performance achieved exceeded those of previous studies employing non-uniform quantization.

==> cycle_learning_rate_cifar100.txt <==
0	0.01    
1	0.001   
2	0.0001  
3	0.00001 d
4	0.0001  
5	0.001   
6	0.01     
7	0.001   
8	0.0001  
9	0.00001 d
10	0.0001  
11	0.001   
12	0.01    
13	0.001   
14	0.0001  
15	0.00001 d
16	0.0001  
17	0.001   
18	0.01    
19	0.001   
20	0.0001  
21	0.00001 d
22	0.0001  
23	0.001   
24	0.01    
25	0.001   
26	0.0001  
27	0.00001 d
28	0.0001  
29	0.001   
30	0.01    
31	0.001   
32	0.0001  
33	0.00001 d
34	0.0001  
35	0.001   
36	0.01    
37	0.001   
38	0.0001  
39	0.00001 d
40	0.0001  
41	0.001   
42	0.01    
43	0.001   
44	0.0001  
45	0.00001 d
46	0.0001  
47	0.001   
48	0.01    
49	0.001   
50	0.0001  


==> cycle_learning_rate_cifar100_backup.txt <==
0	0.01    a
1	0.001   b
2	0.0001  c
3	0.00001 d
4	0.0001  e
5	0.001   f
6	0.01    a 
7	0.001   b
8	0.0001  c
9	0.00001 d
10	0.0001  e
11	0.001   f
12	0.01    a
13	0.001   b
14	0.0001  c
15	0.00001 d
16	0.0001  e
17	0.001   f
18	0.01    a
19	0.001   b
20	0.0001  c
21	0.00001 d
22	0.0001  e
23	0.001   f
24	0.01    a
25	0.001   b
26	0.0001  c
27	0.00001 d
28	0.0001  e
29	0.001   f
30	0.01    a
31	0.001   b
32	0.0001  c
33	0.00001 d
34	0.0001  e
35	0.001   f
36	0.01    a
37	0.001   b
38	0.0001  c
39	0.00001 d
40	0.0001  e
41	0.001   f
42	0.01    a
43	0.001   b
44	0.0001  c
45	0.00001 d
46	0.0001  e
47	0.001   f
48	0.01    a
49	0.001   b
50	0.0001  c
51	0.00001
52	0.0001
53	0.001
54	0.01
55	0.001
56	0.0001
57	0.00001
58	0.0001
59	0.001
60	0.01
61	0.001
62	0.0001
63	0.00001
64	0.0001
65	0.001
66	0.01
67	0.001
68	0.0001
69	0.00001
70	0.0001
71	0.001
72	0.01
73	0.001
74	0.0001
75	0.00001
76	0.0001
77	0.001
78	0.01
79	0.001
80	0.0001
81	0.00001
82	0.0001
83	0.001
84	0.01
85	0.001
86	0.0001
87	0.00001
88	0.0001
89	0.001
90	0.01
91	0.001
92	0.0001
93	0.00001
94	0.0001
95	0.001
96	0.01
97	0.001
98	0.0001
99	0.00001
100	0.0001
101	0.001
102	0.01
103	0.001
104	0.0001
105	0.00001
106	0.0001
107	0.001
108	0.01
109	0.001
110	0.0001
111	0.00001
112	0.0001
113	0.001
114	0.01
115	0.001
116	0.0001
117	0.00001
118	0.0001
119	0.001
120	0.01
121	0.001
122	0.0001
123	0.00001
124	0.0001
125	0.001
126	0.01
127	0.001
128	0.0001
129	0.00001
130	0.0001
131	0.001
132	0.01
133	0.001
134	0.0001
135	0.00001
136	0.0001
137	0.001
138	0.01
139	0.001
140	0.0001
141	0.00001
142	0.0001
143	0.001
144	0.01
145	0.001
146	0.0001
147	0.00001
148	0.0001
149	0.001
150	0.01
151	0.001
152	0.0001
153	0.00001
154	0.0001
155	0.001
156	0.01
157	0.001
158	0.0001
159	0.00001
160	0.0001
161	0.001
162	0.01
163	0.001
164	0.0001
165	0.00001
166	0.0001
167	0.001
168	0.01
169	0.001
170	0.0001
171	0.00001
172	0.0001
173	0.001
174	0.01
175	0.001
176	0.0001
177	0.00001
178	0.0001
179	0.001
180	0.01
181	0.001
182	0.0001
183	0.00001
184	0.0001
185	0.001
186	0.01
187	0.001
188	0.0001
189	0.00001
190	0.0001
191	0.001
192	0.01
193	0.001
194	0.0001
195	0.00001
196	0.0001
197	0.001
198	0.01
199	0.001
200	0.0001
201	0.00001
202	0.0001
203	0.001
204	0.01
205	0.001
206	0.0001
207	0.00001
208	0.0001
209	0.001
210	0.01
211	0.001
212	0.0001
213	0.00001
214	0.0001
215	0.001
216	0.01
217	0.001
218	0.0001
219	0.00001
220	0.0001
221	0.001
222	0.01
223	0.001
224	0.0001
225	0.00001
226	0.0001
227	0.001
228	0.01
229	0.001
230	0.0001
231	0.00001
232	0.0001
233	0.001
234	0.01
235	0.001
236	0.0001
237	0.00001
238	0.0001
239	0.001


==> cycle_learning_rate_cifar100_swa.txt <==
0  0.01
1  0.008002
2  0.006004
3  0.004006
4  0.002008
5  0.00001  d
6  0.01      
7  0.008002  
8  0.006004  
9  0.004006  
10 0.002008  
11 0.00001  d
12 0.01      
13 0.008002  
14 0.006004  
15 0.004006  
16 0.002008  
17 0.00001  d
18 0.01      
19 0.008002  
20 0.006004  
21 0.004006  
22 0.002008  
23 0.00001  d
24 0.01      
25 0.008002  
26 0.006004  
27 0.004006  
28 0.002008  
29 0.00001  d
30 0.01      
31 0.008002  
32 0.006004  
33 0.004006  
34 0.002008  
35 0.00001  d
36 0.01      
37 0.008002  
38 0.006004  
39 0.004006  
40 0.002008  
41 0.00001  d
42 0.01      
43 0.008002  
44 0.006004  
45 0.004006  
46 0.002008  
47 0.00001  d
48 0.01      
49 0.008002  
50 0.006004  
   
   
   

==> cycle_learning_rate_imagenet.txt <==
0	0.04    
1	0.004   
2	0.0004  
3	0.00004 d
4	0.0004 
5	0.004   
6	0.04     
7	0.004   
8	0.0004  
9	0.00004 d
10	0.0004  
11	0.004   
12	0.04    
13	0.004   
14	0.0004  
15	0.00004 d
16	0.0004  
17	0.004   
18	0.04    
19	0.004   
20	0.0004  
21	0.00004 d
22	0.0004  
23	0.004   
24	0.04    
25	0.004   
26	0.0004  
27	0.00004 d
28	0.0004  
29	0.004   
30	0.04    
31	0.004   
32	0.0004  
33	0.00004 d
34	0.0004  
35	0.004   
36	0.04    
37	0.004   
38	0.0004  
39	0.00004 d
40	0.0004  
41	0.004   
42	0.04    
43	0.004   
44	0.0004  
45	0.00004 d
46	0.0004  
47	0.004   
48	0.04    
49	0.004   
50	0.0004  


==> cycle_learning_rate_ptb.txt <==
0	0.1	
1	0.01	
2	0.001	
3	0.0001	d
4	0.001	
5	0.01	
6	0.1	
7	0.01	
8	0.001	
9	0.0001	d
10	0.001	
11	0.01	
12	0.1	
13	0.01	
14	0.001	
15	0.0001	d
16	0.001	
17	0.01	
18	0.1	
19	0.01	
20	0.001	
21	0.0001	d
22	0.001	
23	0.01	
24	0.1	
25	0.01	
26	0.001	
27	0.0001	d
28	0.001	
29	0.01	
30	0.1	
31	0.01	
32	0.001	
33	0.0001	d
34	0.001	
35	0.01	
36	0.1	
37	0.01	
38	0.001	
39	0.0001	d
40	0.001	
41	0.01	
42	0.1	
43	0.01	
44	0.001	
45	0.0001	d
46	0.001	
47	0.01	
48	0.1	
49	0.01	
50	0.001	


==> cycle_lr_schedule_cifar100_capture.txt <==
4 69.66546  d
10 69.995993  d
16 70.91146 d
22 71.416265 d
28 71.28605999999999 d
34 71.862984 d
40 72.1254 d
46 72.083336 d
52 72.459936 d
58 72.58013 d
64 72.95072 d
70 73.127 d
76 73.014826 d
82 73.00881 d
88 73.209137 d
94 73.38742 d
100 73.50361 d
106 73.65585 d
112 73.84014 d
118 73.770034 d
124 73.872197 d
130 73.92428 d
136 74.09856 d
142 74.20472500000001 d
148 74.45112499999999 d
154 74.296874 d
160 74.51122 d
166 74.26883 d
172 74.527246 d
178 74.819714 d
184 74.693507 d
190 74.695516 d
196 74.83974 d
202 74.998 d
208 74.667466 d
214 74.803686 d
220 74.83774 d
226 74.95993399999999 d
232 75.258416 d
238 75.10016 d
244 75.20633 d
250 75.14423000000001 d


==> imagenet_resnet18_top1.txt <==
0 42.578125 d 
1 52.671310000000005 d 
2 61.893719999999995 d 
3 60.21118 d1 
4 54.75667 d 
5 57.32625 d 
6 48.093668 d 
7 60.37801 d 
8 61.15926 d 
9 64.316815 d1 
10 63.35246 d 
11 60.86629 d 
12 38.889565999999995 d 
13 57.912189999999995 d 
14 63.450116 d 
15 64.575195 d1 
16 63.142900000000004 d 
17 58.463544 d 
18 50.48218 d 
19 60.052490000000006 d 
20 64.68912999999999 d 
21 65.62907 d1 
22 64.44905399999999 d 
23 61.6862 d 
24 53.336589999999994 d 
25 63.203936999999996 d 
26 62.27824 d 
27 64.68709 d1
28 64.06047000000001 d 
29 60.599774 d 
30 53.66414 d 
31 61.468506 d 
32 64.524335 d 
33 65.71858499999999 d1 
34 65.51717000000001 d 
35 52.73641 d 
36 46.710205 d 
37 58.89282 d 
38 58.239746000000004 d 
39 66.96574 d1 
40 64.07063600000001 d 
41 56.80134999999999 d 
42 49.987793 d 
43 63.360596 d 
44 65.578204 d 
45 64.276123 d1
46 65.740967 d 
47 61.99748 d 
48 45.49764 d 
49 63.916016 d 
50 64.819336 d 
51 66.80705 d1 
52 63.309735 d 
53 63.663740000000004 d 
54 51.85954 d 
55 63.73291 d 
56 65.56803599999999 d 
57 67.266846 d1 
58 65.85083 d 
59 61.952715999999995 d 
60 52.06502 d 
61 63.616943000000006 d 
62 67.270917 d 
63 66.61580000000001 d1 
64 65.72876 d 
65 63.42162999999999 d 
66 41.918945 d 
67 63.464355 d 
68 66.76839 d 
69 66.60156 d1 
70 66.029865 d 
71 62.59562400000001 d 
72 47.652181999999996 d 
73 63.981120000000004 d 
74 65.614825 d 
75 66.914874 d1 
76 66.206867 d 
77 65.2771 d 
78 55.47485399999999 d 
79 63.574220000000004 d 
80 66.62801 d 
81 67.04508700000001 d1 
82 66.71956 d 
83 62.5 d 
84 55.177814000000005 d 
85 63.808184999999995 d 
86 67.30754 d 
87 67.541504 d1 
88 65.19368 d 
89 62.310790000000004 d 
90 50.88298 d 
91 64.40633 d 
92 67.06746 d 
93 67.215985 d1 
94 66.33708 d 
95 63.03711 d 
96 54.91740000000001 d 
97 65.00041 d 
98 66.42049 d 
99 66.84367 d1 
100 65.18962 d 
101 61.44206 d 
102 50.205487000000005 d 
103 60.38411 d 
104 66.16821 d 
105 66.52425 d1 
106 66.36963 d 
107 64.400226 d 
108 55.977374000000005 d 
109 63.96077 d 
110 65.43986000000001 d 
111 67.57609 d1 
112 66.02783 d 
113 61.71672 d 
114 54.34367 d 
115 64.801025 d 
116 65.773517 d 
117 67.02474000000001 d1 
118 66.070557 d 
119 63.680009999999996 d 
120 55.733233999999996 d 
121 65.824383 d 
122 66.80094600000001 d 
123 67.27905 d1 
124 67.10205 d 
125 61.18164 d 
126 48.223877 d 
127 65.81624000000001 d 
128 66.75822 d 
129 67.1285 d1 
130 66.00545 d 
131 64.61995 d 
132 55.97127 d 
133 64.58333 d 
134 66.935223 d 
135 67.352295 d1 
136 66.93929 d 
137 63.346356 d 
138 48.45988 d 
139 64.75016500000001 d 
140 65.42969 d 
141 67.96672000000001 d1 
142 67.35025999999999 d 
143 64.733887 d 
144 54.715985 d 
145 64.4104 d 
146 67.16512 d 
147 66.35742 d1 
148 66.638184 d 
149 63.26294 d 
150 55.33447 d 
151 62.917069999999995 d 
152 67.17529 d 
153 67.62288 d1 
154 67.58016 d 
155 63.216144 d 
156 55.51758 d 
157 65.736896 d 
158 66.796875 d 
159 67.734784 d1 
160 66.22111000000001 d 
161 63.736979999999996 d 
162 48.118082 d 
163 65.22624 d 
164 67.541504 d 
165 67.071533 d1
166 66.80298 d 
167 61.95679 d 
168 48.39274 d 
169 64.664716 d 
170 67.39095 d 
171 67.33194999999999 d1 
172 66.90876999999999 d 
173 65.197754 d 
174 50.288900000000005 d 
175 65.722656 d 
176 67.60661 d 
177 67.696124 d1 
178 66.971844 d 
179 66.15804 d 
180 53.09041 d 
181 65.614825 d 
182 67.58626 d 
183 66.607666 d1 
184 67.1346 d 
185 65.220135 d 
186 54.781085 d 
187 64.88851 d 
188 67.384845 d 
189 67.543536 d1 
190 67.44588 d 
191 66.08073 d 
192 55.81868 d 
193 64.227295 d 
194 67.25667 d 
195 67.59643600000001 d1 
196 67.14884599999999 d 
197 63.95671000000001 d 
198 53.584796000000004 d 
199 64.683026 d 
200 67.299396 d 
201 67.39502 d1 
202 67.20378 d 
203 64.46533 d 
204 58.58764600000001 d 
205 65.15706 d 
206 67.27295 d 
207 67.90161 d1 
208 67.06543 d 
209 64.44702 d 
210 55.90617 d 
211 65.64738 d 
212 67.86702 d 
213 68.117267 d1 
214 67.32178 d 
215 65.27507 d 
216 53.499347 d 
217 64.72575 d 
218 66.85791 d 
219 68.24544 d1 
220 66.9576 d 
221 62.642413 d 
222 56.862384 d 
223 64.98819999999999 d 
224 67.626953 d 
225 67.90161 d1 
226 67.437744 d 
227 64.51619 d 
228 49.768066 d 
229 64.65250999999999 d 
230 67.075604 d 
231 67.81412999999999 d1 
232 67.59847 d 
233 63.751219999999996 d 
234 55.100507 d 
235 65.12451 d 
236 67.64526400000001 d 
237 67.66357400000001 d1 
238 67.374676 d 
239 64.42668 d 


==> imagenet_resnet18_top1_lowlr.txt <==
3 60.21118 d 
9 64.316815 d 
15 64.575195 d 
21 65.62907 d 
27 64.68709 d 
33 65.71858499999999 d 
39 66.96574 d 
45 64.276123 d 
51 66.80705 d 
57 67.266846 d 
63 66.61580000000001 d 
69 66.60156 d 
75 66.914874 d 
81 67.04508700000001 d 
87 67.541504 d 
93 67.215985 d 
99 66.84367 d 
105 66.52425 d 
111 67.57609 d 
117 67.02474000000001 d 
123 67.27905 d 
129 67.1285 d 
135 67.352295 d 
141 67.96672000000001 d 
147 66.35742 d 
153 67.62288 d 
159 67.734784 d 
165 67.071533 d 
171 67.33194999999999 d 
177 67.696124 d 
183 66.607666 d 
189 67.543536 d 
195 67.59643600000001 d 
201 67.39502 d 
207 67.90161 d 
213 68.117267 d 
219 68.24544 d 
225 67.90161 d 
231 67.81412999999999 d 
237 67.66357400000001 d 


==> imagenet_resnet18_top5.txt <==
0 67.72054 d 
1 77.86255 d 
2 84.10848 d 
3 82.9366 d 
4 78.97949 d 
5 81.02417 d 
6 72.469074 d 
7 82.90202 d 
8 83.74634 d 
9 85.93952999999999 d 
10 85.39836 d 
11 83.15633 d 
12 63.688153 d 
13 81.345624 d 
14 85.22746 d 
15 86.116534 d 
16 85.042316 d 
17 81.79118 d 
18 75.547284 d 
19 82.702637 d 
20 85.92529 d 
21 86.74927 d 
22 85.92529 d 
23 84.28955 d 
24 77.390546 d 
25 85.14811399999999 d 
26 84.175617 d 
27 85.927325 d 
28 85.55705 d 
29 83.406574 d 
30 77.992755 d 
31 83.65071400000001 d 
32 85.91919 d 
33 86.834717 d 
34 86.50919999999999 d 
35 77.39461 d 
36 71.55762 d 
37 81.88883700000001 d 
38 81.4799 d 
39 87.41455 d 
40 85.750324 d 
41 80.29581999999999 d 
42 74.72126999999999 d 
43 85.166425 d 
44 86.535645 d 
45 85.740155 d 
46 86.4563 d 
47 84.23665 d 
48 71.046954 d 
49 85.457355 d 
50 86.098224 d 
51 87.312824 d 
52 85.16438600000001 d 
53 85.266113 d 
54 75.9196 d 
55 85.302734 d 
56 86.54785000000001 d 
57 87.561035 d 
58 86.67399 d 
59 84.09017 d 
60 76.479083 d 
61 85.288495 d 
62 87.39827 d 
63 87.05037 d 
64 86.621094 d 
65 85.14811399999999 d 
66 66.45915 d 
67 85.13387 d 
68 87.231445 d 
69 87.235516 d 
70 86.690265 d 
71 84.69848599999999 d 
72 72.70915 d 
73 85.63232400000001 d 
74 86.54378 d 
75 87.402344 d 
76 86.694336 d 
77 86.38916 d 
78 79.17277 d 
79 85.32918000000001 d 
80 87.21517 d 
81 87.50813600000001 d 
82 87.32503 d 
83 84.58659 d 
84 79.02425 d 
85 85.321045 d 
86 87.597656 d 
87 87.93335 d 
88 86.350507 d 
89 84.25496 d 
90 75.368243 d 
91 85.71574 d 
92 87.40845 d 
93 87.49186399999999 d 
94 86.75334 d 
95 85.20508 d 
96 78.90218 d 
97 86.224365 d 
98 86.95679 d 
99 87.402344 d 
100 86.210126 d 
101 83.76872 d 
102 74.888104 d 
103 82.74943 d 
104 86.82251 d 
105 87.36369 d 
106 87.027997 d 
107 85.95988 d 
108 79.78719 d 
109 85.53874 d 
110 86.41154 d 
111 87.97810700000001 d 
112 86.77775 d 
113 84.084064 d 
114 78.411865 d 
115 85.88257 d 
116 86.6333 d 
117 87.65259 d 
118 86.84285 d 
119 85.15422000000001 d 
120 79.48405 d 
121 86.78589 d 
122 87.27417 d 
123 87.73804 d 
124 87.51221 d 
125 83.723956 d 
126 72.924805 d 
127 86.517334 d 
128 87.388104 d 
129 87.64241299999999 d 
130 86.91406 d 
131 85.79305000000001 d 
132 80.263263 d 
133 86.14705000000001 d 
134 87.46338 d 
135 87.64038 d 
136 87.50407 d 
137 85.10335 d 
138 73.62263999999999 d 
139 86.033124 d 
140 86.53768 d 
141 87.904865 d 
142 87.67293000000001 d 
143 85.9904 d 
144 78.597003 d 
145 85.872394 d 
146 87.57324 d 
147 87.060547 d 
148 87.323 d 
149 85.2478 d 
150 79.38843 d 
151 84.93042 d 
152 87.39827 d 
153 87.85197 d 
154 87.630206 d 
155 84.818524 d 
156 79.138184 d 
157 86.68823 d 
158 87.22533999999999 d 
159 87.82959 d 
160 87.02596 d 
161 85.18269699999999 d 
162 73.04891 d 
163 86.16536 d 
164 87.664795 d 
165 87.28841 d 
166 87.245685 d 
167 84.20410000000001 d 
168 72.95532 d 
169 85.8785 d 
170 87.746173 d 
171 87.542725 d 
172 87.48576 d 
173 86.171466 d 
174 75.14444999999999 d 
175 86.72688600000001 d 
176 87.754315 d 
177 87.98218 d 
178 87.47355300000001 d 
179 86.90795999999999 d 
180 77.549237 d 
181 86.676025 d 
182 87.92114 d 
183 87.22126999999999 d 
184 87.579346 d 
185 85.96802 d 
186 78.59497 d 
187 86.098224 d 
188 87.76245 d 
189 87.81535000000001 d 
190 87.80314299999999 d 
191 87.038165 d 
192 79.63867 d 
193 85.60588 d 
194 87.63428 d 
195 87.76042 d 
196 87.58138 d 
197 85.31291 d 
198 77.34375 d 
199 85.776776 d 
200 87.55696400000001 d 
201 87.752277 d 
202 87.697345 d 
203 85.96802 d 
204 81.585693 d 
205 86.134845 d 
206 87.542725 d 
207 87.89266 d 
208 87.457275 d 
209 85.68114999999999 d 
210 79.42505 d 
211 86.48885 d 
212 87.972003 d 
213 88.08797 d 
214 87.546796 d 
215 86.38508999999999 d 
216 77.6062 d 
217 85.8785 d 
218 87.52644699999999 d 
219 88.102216 d 
220 87.335205 d 
221 84.572345 d 
222 80.64372 d 
223 86.24267599999999 d 
224 87.62004 d 
225 88.00251999999999 d 
226 87.579346 d 
227 85.927325 d 
228 74.57072 d 
229 85.90291 d 
230 87.660724 d 
231 88.03914 d 
232 87.668866 d 
233 85.29256 d 
234 79.105633 d 
235 86.36882 d 
236 87.941486 d 
237 87.83366000000001 d 
238 87.752277 d 
239 85.97209 d 


==> imagenet_resnet18_top5_lowlr.txt <==
3 82.9366 d 
9 85.93952999999999 d 
15 86.116534 d 
21 86.74927 d 
27 85.927325 d 
33 86.834717 d 
39 87.41455 d 
45 85.740155 d 
51 87.312824 d 
57 87.561035 d 
63 87.05037 d 
69 87.235516 d 
75 87.402344 d 
81 87.50813600000001 d 
87 87.93335 d 
93 87.49186399999999 d 
99 87.402344 d 
105 87.36369 d 
111 87.97810700000001 d 
117 87.65259 d 
123 87.73804 d 
129 87.64241299999999 d 
135 87.64038 d 
141 87.904865 d 
147 87.060547 d 
153 87.85197 d 
159 87.82959 d 
165 87.28841 d 
171 87.542725 d 
177 87.98218 d 
183 87.22126999999999 d 
189 87.81535000000001 d 
195 87.76042 d 
201 87.752277 d 
207 87.89266 d 
213 88.08797 d 
219 88.102216 d 
225 88.00251999999999 d 
231 88.03914 d 
237 87.83366000000001 d 


==> sampled_cifar100_test_acc.txt <==
4 61.4 d 
10 63.029999999999994 d 
16 63.339999999999996 d 
22 64.559996 d 
28 63.77 d 
34 62.870000000000005 d 
40 64.599997 d 
46 64.53999999999999 d 
52 64.42999999999999 d 
58 65.13999700000001 d 
64 64.02999 d 
70 65.199995 d 
76 64.559996 d 
82 65.009993 d 
88 64.4 d 
94 65.200007 d 
100 65.389997 d 
106 65.21001 d 
112 64.97 d 
118 64.64 d 
124 65.46999 d 
130 64.549994 d 
136 65.599996 d 
142 65.620005 d 
148 65.769994 d 
154 65.089995 d 
160 65.87000499999999 d 
166 65.020007 d 
172 65.830004 d 
178 65.35999 d 
184 65.459996 d 
190 65.520006 d 
196 65.13999700000001 d 
202 64.45999 d 
208 65.67001 d 
214 66.409993 d 
220 66.01998999999999 d 
226 65.650004 d 
232 65.96 d 
238 66.330004 d 
244 66.38000600000001 d 
250 66.129994 d 


==> sampled_rnn_valid_ppl.txt <==
249	101.723	d
243	102.912	d
237	102.219	d
231	102.532	d
225	102.105	d
219	102.519	d
213	102.087	d
207	102.372	d
201	103.45	d
195	102.537	d
189	102.162	d
183	102.668	d
177	101.815	d
171	102.859	d
165	102.758	d
159	101.71	d
153	101.733	d
147	102.021	d
141	102.739	d
135	102.323	d
129	102.323	d
123	102.292	d
117	102.168	d
111	102.359	d
105	102.781	d
99	102.365	d
93	102.636	d
87	102.692	d
81	102.23	d
75	102.521	d
69	102.398	d
63	102.997	d
57	102.28	d
51	102.331	d
45	103.115	d
39	103.991	d
33	103.215	d
27	103.511	d
21	103.204	d
15	103.646	d
9	104.378	d
3	106.082	d


==> test_curve_cifar100_SWA_parser_test.txt <==
0 40.510000000000005
1 37.29
2 59.160005999999996
3 59.27
4 61.4 d 
5 59.049994
6 55.899995999999994
7 42.360002
8 58.550000000000004
9 60.86
10 63.029999999999994 d 
11 60.089999999999996
12 59.5
13 46.180007
14 58.29
15 62.09
16 63.339999999999996 d 
17 60.719997000000006
18 58.040000000000006
19 47.849995
20 59.08
21 62.73
22 64.559996 d 
23 62.31
24 61.07
25 45.86
26 58.42001
27 63.140005
28 63.77 d 
29 63.37999
30 59.550000000000004
31 42.980000000000004
32 61.040000000000006
33 63.61
34 62.870000000000005 d 
35 62.110007
36 60.519999999999996
37 45.019996
38 61.56
39 63.839999999999996
40 64.599997 d 
41 63.870000000000005
42 60.43999
43 53.769994
44 61.889994
45 62.189996
46 64.53999999999999 d 
47 63.019997000000004
48 60.539989999999996
49 49.7
50 61.89
51 64.45
52 64.42999999999999 d 
53 64.9
54 61.51
55 54.71
56 60.050005
57 64.46001
58 65.13999700000001 d 
59 64.03000399999999
60 60.629999999999995
61 48.980000000000004
62 62.1
63 64.35001
64 64.02999 d 
65 63.1
66 62.859994
67 53.0
68 62.93
69 63.420004
70 65.199995 d 
71 64.03
72 63.580000000000005
73 51.84001000000001
74 60.49
75 64.449996
76 64.559996 d 
77 62.739999999999995
78 61.72
79 49.150002
80 61.980000000000004
81 64.479995
82 65.009993 d 
83 64.199996
84 62.770002999999996
85 45.760003
86 63.22
87 64.739996
88 64.4 d 
89 64.87999599999999
90 62.659997000000004
91 51.35999999999999
92 63.09
93 65.029997
94 65.200007 d 
95 64.829993
96 62.520003
97 52.22
98 62.79
99 64.18
100 65.389997 d 
101 65.0
102 61.59
103 52.889997
104 63.12
105 64.469993
106 65.21001 d 
107 64.559996
108 63.23
109 50.0
110 61.98998999999999
111 64.03000399999999
112 64.97 d 
113 63.44
114 63.85999999999999
115 56.089999999999996
116 63.350004000000006
117 64.089996
118 64.64 d 
119 63.809996999999996
120 63.44
121 55.769999999999996
122 61.56
123 64.87
124 65.46999 d 
125 64.91000700000001
126 62.839999999999996
127 54.359996
128 62.719995
129 64.3
130 64.549994 d 
131 64.69
132 62.21
133 51.51
134 63.260000000000005
135 64.89
136 65.599996 d 
137 63.470000000000006
138 64.01
139 48.500004000000004
140 61.82000600000001
141 63.91
142 65.620005 d 
143 63.739999999999995
144 61.28
145 55.719995
146 63.92
147 65.26000499999999
148 65.769994 d 
149 64.97999399999999
150 62.99
151 54.64
152 63.65
153 64.479995
154 65.089995 d 
155 64.89001
156 62.950002999999995
157 57.04
158 63.48999
159 63.44
160 65.87000499999999 d 
161 64.419997
162 63.339996
163 54.719996
164 64.36999399999999
165 64.94
166 65.020007 d 
167 64.629996
168 63.979995
169 51.019999999999996
170 63.4
171 65.87000499999999
172 65.830004 d 
173 65.14001
174 64.02
175 48.620003
176 63.4
177 65.229994
178 65.35999 d 
179 65.13999700000001
180 64.58
181 50.639990000000004
182 64.409995
183 64.9
184 65.459996 d 
185 65.14999999999999
186 64.26999599999999
187 57.13
188 63.29
189 64.89
190 65.520006 d 
191 63.729994999999995
192 63.63999999999999
193 55.13
194 62.21
195 65.18
196 65.13999700000001 d 
197 65.17999
198 63.63999999999999
199 55.279999999999994
200 63.92
201 64.63001
202 64.45999 d 
203 65.16000600000001
204 63.029999999999994
205 54.33
206 63.9
207 64.14999399999999
208 65.67001 d 
209 64.909995
210 63.580000000000005
211 53.55999500000001
212 64.669997
213 65.94001
214 66.409993 d 
215 65.88999
216 64.21001
217 54.790000000000006
218 63.4
219 65.96
220 66.01998999999999 d 
221 64.56999
222 63.839996
223 54.169999999999995
224 64.059997
225 65.739995
226 65.650004 d 
227 65.720004
228 63.920003
229 56.310004
230 63.55
231 65.43001000000001
232 65.96 d 
233 65.42000999999999
234 63.799989999999994
235 58.490010000000005
236 63.72
237 65.82999000000001
238 66.330004 d 
239 66.17
240 64.549994
241 54.910000000000004
242 63.670002999999994
243 65.809995
244 66.38000600000001 d 
245 65.68999
246 63.83
247 54.99000000000001
248 64.58
249 65.519994
250 66.129994 d 
251 65.63999


==> test_curve_cifar100_SWA_parser_train.txt <==
0 52.698319999999995
1 55.955529999999996
2 65.184295
3 68.67989
4 69.66546 d 
5 68.59174999999999
6 66.933095
7 57.790464
8 66.07773
9 69.53325
10 69.995993 d 
11 69.19471
12 67.72435999999999
13 58.59375
14 67.07532
15 70.10216
16 70.91146 d 
17 70.1863
18 68.317306
19 59.42307999999999
20 67.35776999999999
21 70.54888
22 71.416265 d 
23 70.60096
24 68.948317
25 60.15224500000001
26 67.7484
27 70.73718
28 71.28605999999999 d 
29 70.92348000000001
30 69.184697
31 61.28806
32 68.52965
33 71.07972500000001
34 71.862984 d 
35 71.274036
36 69.39302699999999
37 61.25000000000001
38 68.38942
39 71.28806
40 72.1254 d 
41 71.33814000000001
42 69.79767700000001
43 61.48437
44 68.57171699999999
45 71.50441
46 72.083336 d 
47 71.61258000000001
48 70.034057
49 61.91907
50 69.441104
51 71.71875
52 72.459936 d 
53 71.796876
54 70.42468
55 62.39984
56 69.46114
57 72.09936
58 72.58013 d 
59 72.06530599999999
60 70.384616
61 62.704325000000004
62 69.543266
63 72.191507
64 72.95072 d 
65 72.11939000000001
66 70.79127
67 62.954730000000005
68 69.695514
69 72.29366999999999
70 73.127 d 
71 72.41787
72 70.616984
73 63.177085
74 69.94391
75 72.542065
76 73.014826 d 
77 72.347754
78 70.797276
79 63.427484
80 70.124197
81 72.77244
82 73.00881 d 
83 72.64824
84 70.787257
85 63.669869999999996
86 70.190305
87 72.89463
88 73.209137 d 
89 72.70433
90 71.221954
91 64.03445599999999
92 70.66707
93 73.04086699999999
94 73.38742 d 
95 72.80649
96 71.64062
97 63.585734
98 70.51883
99 72.97676
100 73.50361 d 
101 72.76643
102 71.57451999999999
103 64.09054400000001
104 70.51682500000001
105 72.844553
106 73.65585 d 
107 72.94872
108 71.61057600000001
109 64.04447
110 70.590943
111 72.996795
112 73.84014 d 
113 73.064905
114 71.79087
115 64.33694
116 70.747197
117 73.157054
118 73.770034 d 
119 73.249197
120 71.97716
121 64.55529
122 70.9375
123 73.54567
124 73.872197 d 
125 73.49759300000001
126 71.734774
127 64.421076
128 70.95753
129 73.38141
130 73.92428 d 
131 73.21915
132 72.0012
133 64.539266
134 71.34415
135 73.41947
136 74.09856 d 
137 73.57171
138 71.82492
139 64.20072300000001
140 70.76723
141 73.609775
142 74.20472500000001 d 
143 73.315305
144 71.92107399999999
145 64.63942499999999
146 71.24599
147 73.60577
148 74.45112499999999 d 
149 73.57171
150 72.24359
151 65.344554
152 71.42027
153 73.84415
154 74.296874 d 
155 73.62379999999999
156 72.27564
157 65.08614
158 71.40425
159 73.81611
160 74.51122 d 
161 73.86218
162 72.646236
163 65.45473000000001
164 71.51442
165 73.89023
166 74.26883 d 
167 73.89223
168 72.502005
169 65.160257
170 71.69069999999999
171 74.07652
172 74.527246 d 
173 73.988384
174 72.84655599999999
175 65.679085
176 71.41226
177 74.07451999999999
178 74.819714 d 
179 73.936296
180 72.67428
181 65.70913
182 71.70873
183 73.902243
184 74.693507 d 
185 73.896235
186 72.96675
187 65.91947
188 71.744794
189 74.030447
190 74.695516 d 
191 74.24279
192 72.73237
193 65.76322300000001
194 71.92708
195 74.03646
196 74.83974 d 
197 74.23678
198 72.7484
199 65.70512699999999
200 72.14142700000001
201 74.332935
202 74.998 d 
203 74.16066000000001
204 72.76242
205 66.10777399999999
206 71.854967
207 74.14463
208 74.667466 d 
209 74.004406
210 72.778445
211 65.78325000000001
212 71.98718
213 74.26883
214 74.803686 d 
215 74.04247000000001
216 73.05889
217 66.241986
218 71.939105
219 74.30489
220 74.83774 d 
221 74.306893
222 72.94872
223 66.11178
224 72.17347600000001
225 74.577326
226 74.95993399999999 d 
227 74.53125
228 72.952724
229 66.42027499999999
230 72.351766
231 74.76162
232 75.258416 d 
233 74.61138000000001
234 73.01683
235 66.20593
236 72.61618399999999
237 74.48317399999999
238 75.10016 d 
239 74.641424
240 73.49759300000001
241 66.394234
242 72.03526
243 74.433094
244 75.20633 d 
245 74.46514400000001
246 73.4375
247 66.51643
248 72.54006
249 74.8758
250 75.14423000000001 d 
251 74.659455

